TADOC: Text Analytics Directly on Compression

This article provides a comprehensive description of Text Analytics Directly on Compression (TADOC), which enables direct document analytics on compressed textual data. The article explains the concept of TADOC and the challenges to its effective realizations. Additionally, a series of guidelines and technical solutions that effectively address those challenges, including the adoption of a hierarchical compression method and a set of novel algorithms and data structure designs, are presented. Experiments on six data analytics tasks of various complexities show that TADOC can save 90.8% storage space and 87.9% memory usage, while halving data processing times.

==> figures/evaluation/advanced/data.txt <==
name	gzip CD	gzip CD
TFIDF	0.799146432	1.263795722	0.584577556	1.653595514
word2vec	0.998106468	1.015450376	0.995426696	1.024154586
wordCoOccur	0.893360268	1.235525494	0.759811785	1.647154283
LDA	0.991568098	1.051006565	0.976185595	1.098405086
AVG	0.920545317	1.141444539	0.829000408	1.355827367


==> figures/evaluation/cdPerformanceRes/large/data.txt <==
dataset Gzip  CompressDirect  CompressDirect+  Gzip  CompressDirect  CompressDirect+  Gzip  CompressDirect  CompressDirect+
#dataset Gzip  basicCompressDirect  CompressDirect+  Gzip  basicCompressDirect  CompressDirect+  Gzip  basicCompressDirect  CompressDirect+
 wordCount  0.841261893 2.333333333 2.04379562  0.924194081 2 1.906274821 0.940868997 2.571428571 2.466457322
 sort 0.912358308 1.358024691 1.303317536 0.949297226 1.869565217 1.815239569 0.945168131 2.294117647 2.216433815
 invertedIndex  0.870453617 3.086956522 2.689393939 0.93303528  3.2 2.993918603 0.945168131 5.2 4.817292846
 termVector 0.888262249 4.666666667 3.925233645 0.946955116 3.727272727 3.507771282 0.952129066 3.6 3.436207445
 sequenceCount  0.961368717 1.333628332 1.311021757 0.983598479 1.307563061 1.299073923 0.965514618 1.374938478 1.357383583
 rankedInvertedIndex  0.97171104  1.221362088 1.207546511 0.987785485 1.211282942 1.205869664 0.975958348 1.231642506 1.221879528
avg 0.907569304 2.333328606 2.080051501 0.954144278 2.219280658 2.121357977 0.954134548 2.7120212 2.585942423



==> figures/evaluation/cdPerformanceRes/large/old/data.txt <==
Benchmark 50GB  150GB 300GB
wordCount  2.333333333 2 2.571428571
sort 1.358024691 1.869565217 2.294117647
invertedIndex  3.086956522 3.2 5.2
termVector 4.666666667 3.727272727 3.6
sequenceCount  1.333628332 1.307563061 1.374938478
rankedInvertedIndex  1.221362088 1.211282942 1.231642506
avg 2.333328606 2.219280658 2.7120212


==> figures/evaluation/cdPerformanceRes/large2/data.txt <==
dataset gzip  basicCD  CD  Gzip  CD  CoD+  Gzip  CDt  CD+
#dataset gzip  basicCD  CD  Gzip  CompressDirect  CompressDirect+  Gzip  CompressDirect  CompressDirect+
#dataset Gzip  basicCompressDirect  CompressDirect+  Gzip  basicCompressDirect  CompressDirect+  Gzip  basicCompressDirect  CompressDirect+
 wordCount  0.841261893 2.333333333 2.04379562  0.924194081 2 1.906274821 0.940868997 2.571428571 2.466457322
 sort 0.912358308 1.358024691 1.303317536 0.949297226 1.869565217 1.815239569 0.945168131 2.294117647 2.216433815
 invertedIndex  0.870453617 3.086956522 2.689393939 0.93303528  3.2 2.993918603 0.945168131 5.2 4.817292846
 termVector 0.888262249 4.666666667 3.925233645 0.946955116 3.727272727 3.507771282 0.952129066 3.6 3.436207445
 sequenceCount  0.961368717 1.333628332 1.311021757 0.983598479 1.307563061 1.299073923 0.965514618 1.374938478 1.357383583
 rankedInvertedIndex  0.97171104  1.221362088 1.207546511 0.987785485 1.211282942 1.205869664 0.975958348 1.231642506 1.221879528
AVG 0.907569304 2.333328606 2.080051501 0.954144278 2.219280658 2.121357977 0.954134548 2.7120212 2.585942423



==> figures/evaluation/cdPerformanceRes/large2/old/data.txt <==
Benchmark 50GB  150GB 300GB
wordCount  2.333333333 2 2.571428571
sort 1.358024691 1.869565217 2.294117647
invertedIndex  3.086956522 3.2 5.2
termVector 4.666666667 3.727272727 3.6
sequenceCount  1.333628332 1.307563061 1.374938478
rankedInvertedIndex  1.221362088 1.211282942 1.231642506
avg 2.333328606 2.219280658 2.7120212


==> figures/evaluation/cdPerformanceRes/large2/old2/data.txt <==
dataset gzip  basicCD  CD  Gzip  CompressDirect  CompressDirect+  Gzip  CompressDirect  CompressDirect+
#dataset Gzip  basicCompressDirect  CompressDirect+  Gzip  basicCompressDirect  CompressDirect+  Gzip  basicCompressDirect  CompressDirect+
 wordCount  0.841261893 2.333333333 2.04379562  0.924194081 2 1.906274821 0.940868997 2.571428571 2.466457322
 sort 0.912358308 1.358024691 1.303317536 0.949297226 1.869565217 1.815239569 0.945168131 2.294117647 2.216433815
 invertedIndex  0.870453617 3.086956522 2.689393939 0.93303528  3.2 2.993918603 0.945168131 5.2 4.817292846
 termVector 0.888262249 4.666666667 3.925233645 0.946955116 3.727272727 3.507771282 0.952129066 3.6 3.436207445
 sequenceCount  0.961368717 1.333628332 1.311021757 0.983598479 1.307563061 1.299073923 0.965514618 1.374938478 1.357383583
 rankedInvertedIndex  0.97171104  1.221362088 1.207546511 0.987785485 1.211282942 1.205869664 0.975958348 1.231642506 1.221879528
avg 0.907569304 2.333328606 2.080051501 0.954144278 2.219280658 2.121357977 0.954134548 2.7120212 2.585942423



==> figures/evaluation/cdPerformanceRes/parallel/data.txt <==
dataset basicCompressDirect-NSFRAA CompressDirect+-NSFRAA Gzip-NSFRAA basicCompressDirect CompressDirect+ Gzip
wordCount 2.668709289 1.339250815 0.605338359 1.424197404 0.992305406 0.554839017
sort  2.14175609  1.273971487 0.64207972  1.20589605  0.993794517 0.682756032
invertedIndex 1.331615523 0.922512385 0.631428865 1.222624293 0.897050612 0.562004525
termVector  1.327914098 0.908821421 0.621634366 1.212146892 0.887721681 0.558178918
sequenceCount 1.013114554 0.936143095 0.875467153 1.207833961 1.134862189 0.877374689
rankedInvertedIndex 1.089931288 1.062661293 0.960368185 1.153731919 1.104662813 0.90819946
avg 1.595506807 1.073893416 0.722719442 1.23773842  1.00173287  0.690558773



==> figures/evaluation/cdPerformanceRes/sequential/data.txt <==
dataset Gzip  CompressDirect  CompressDirect+  Gzip2 CD2 CD+2
#dataset Gzip  basicCompressDirect  CompressDirect+  Gzip2 basicCompressDirect2 CompressDirect+2
 wordCount  1.480311701 2.829895464 6.347134978 2.781157421 3.004123562 4.226425403
 sort 1.326285522 1.96729257  2.779006796 2.528998512 2.419554431 3.10155373
 invertedIndex  1.44037823  2.123725324 3.49216789  1.608904954 2.403061081 2.783602445
 termVector 1.427068845 2.073781498 3.315617315 2.146246793 1.632712623 1.879008439
 sequenceCount  1.052949393 1.580322856 1.659934017 1.169071227 1.028567711 1.05209253
 rankedInvertedIndex  1.043196772 1.694019121 1.768903517 1.064715285 1.014022383 1.056370427
avg 1.295031744 2.044839472 3.227127419 1.883182365 1.917006965 2.349842162
            



==> figures/evaluation/cdPerformanceRes/sequential/old0/data.txt <==
dataset basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA basicZwift  Zwift+  Gzip
wordCount 3.004123562 2.036917459 0.783060649 2.829895464 2.060967119 0.74287221
sort  2.419554431 1.777735956 0.792687041 1.96729257  1.643993632 0.7921185
invertedIndex 2.403061081 1.962550916 0.859317806 1.950889978 1.570312857 0.75406387
termVector  1.632712623 1.343565902 0.812329187 2.073781498 1.656152454 0.758011947
sequenceCount 1.028567711 0.99214374  0.941123555 1.580256676 1.530827673 0.949087475
rankedInvertedIndex 1.046251663 1.030084513 0.974380643 1.693949717 1.647008343 0.957696354
avg 1.922378512 1.523833081 0.860483147 2.016010984 1.684877013 0.825641726
            



==> figures/evaluation/cdPerformanceRes/sequential/old1/data.txt <==
dataset basicZwift  Zwift+  Gzip basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA 
wordCount 3.004123562 2.036917459 0.783060649 2.829895464 2.060967119 0.74287221
sort  2.419554431 1.777735956 0.792687041 1.96729257  1.643993632 0.7921185
invertedIndex 2.403061081 1.962550916 0.859317806 1.950889978 1.570312857 0.75406387
termVector  1.632712623 1.343565902 0.812329187 2.073781498 1.656152454 0.758011947
sequenceCount 1.028567711 0.99214374  0.941123555 1.580256676 1.530827673 0.949087475
rankedInvertedIndex 1.046251663 1.030084513 0.974380643 1.693949717 1.647008343 0.957696354
avg 1.922378512 1.523833081 0.860483147 2.016010984 1.684877013 0.825641726
            



==> figures/evaluation/cdPerformanceRes/spark/data.txt <==
dataset  basicCD-NSFRAA CD-NSFRAA Gzip-NSFRAA CompressDirect CompressDirect+ Gzip 
#dataset  basicCompressDirect-NSFRAA CompressDirect+-NSFRAA Gzip-NSFRAA basicCompressDirect CompressDirect+ Gzip 
wordCount 2.117647059 1.984072308 0.94721886  1.714285714 1.635322976 0.931143852
sort  1.674418605 1.589790015 0.94721886  1.333333333 1.294442527 0.944145902
invertedIndex 1.615384615 1.569330793 0.96914131  1.625 1.53834017  0.916579513
termVector  1.444444444 1.385705911 0.95108033  2.0625  1.901798064 0.902885128
sequenceCount 1.051282051 1.041097977 0.98395277  1.444444444 1.420730523 0.970555664
rankedInvertedIndex 1.078651685 1.074047762 0.993082902 1.204081633 1.193108283 0.980340571
avg 1.49697141  1.440674128 0.965282505 1.563940854 1.497290424 0.940941772



==> figures/evaluation/cdPerformanceRes/spark/old0/data.txt <==
dataset  basicZwift Zwift+ Gzip basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA
wordCount 2.117647059 1.984072308 0.94721886  1.714285714 1.635322976 0.931143852
sort  1.674418605 1.589790015 0.94721886  1.333333333 1.294442527 0.944145902
invertedIndex 1.615384615 1.569330793 0.96914131  1.625 1.53834017  0.916579513
termVector  1.444444444 1.385705911 0.95108033  2.0625  1.901798064 0.902885128
sequenceCount 1.051282051 1.041097977 0.98395277  1.444444444 1.420730523 0.970555664
rankedInvertedIndex 0.931818182 0.927795975 0.991911486 1.204081633 1.193108283 0.980340571
avg 1.472499159 1.41629883  0.965087269 1.563940854 1.497290424 0.940941772



==> figures/evaluation/cdPerformanceRes/spark/old1/data.txt <==
dataset  basicZwift Zwift+ Gzip basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA
wordCount 2.117647059 1.984072308 0.94721886  1.714285714 1.635322976 0.931143852
sort  1.674418605 1.589790015 0.94721886  1.333333333 1.294442527 0.944145902
invertedIndex 1.615384615 1.569330793 0.96914131  1.625 1.53834017  0.916579513
termVector  1.444444444 1.385705911 0.95108033  2.0625  1.901798064 0.902885128
sequenceCount 1.051282051 1.041097977 0.98395277  1.444444444 1.420730523 0.970555664
rankedInvertedIndex 1.078651685 1.074047762 0.993082902 1.204081633 1.193108283 0.980340571
avg 1.49697141  1.440674128 0.965282505 1.563940854 1.497290424 0.940941772



==> figures/evaluation/cdPerformanceRes/spark/submit/data.txt <==
dataset  basicZwift Zwift+ Gzip basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA
wordCount 2.117647059 1.984072308 0.94721886  1.714285714 1.635322976 0.931143852
sort  1.674418605 1.589790015 0.94721886  1.333333333 1.294442527 0.944145902
invertedIndex 1.615384615 1.569330793 0.96914131  1.625 1.53834017  0.916579513
termVector  1.444444444 1.385705911 0.95108033  2.0625  1.901798064 0.902885128
sequenceCount 1.051282051 1.041097977 0.98395277  1.444444444 1.420730523 0.970555664
rankedInvertedIndex 1.078651685 1.074047762 0.993082902 1.204081633 1.193108283 0.980340571
avg 1.49697141  1.440674128 0.965282505 1.563940854 1.497290424 0.940941772



==> figures/evaluation/cdPerformanceRes/termVector/data.txt <==
iterm	preorder postorder	
"dataset A"	3.925233645	3.59828653
"dataset B"	3.507771282	3.341029472
"dataset C"	3.436207445	3.289674079
"dataset D"	0.99274347	1.879008439
"dataset E"	3.315617315	2.058505974


==> figures/evaluation/complexAnalysis/data.txt <==
name   sumRatio  numRatio
wordCount 99.5627 29.7102
sort  99.5627 29.7102
invertedIndex 92.0676 20.8169
termVector  92.0676 20.8169
sequenceCount 2.6223  1.19125
rankedInvertedIndex 2.6223  1.19125
#rankedInvertedIndex 80.3208 8.36537



==> figures/evaluation/complexAnalysis2/data.txt <==
name   sumRatio  numRatio
wordCount 98.4741 18.1757
sort  98.4741 18.1757
invertedIndex 98.3463 19.9405
termVector  98.3463 19.9405
sequenceCount 81.6245 12.0698
rankedInvertedIndex 81.6245 12.0698



==> figures/evaluation/compressionRatio/data.txt <==
dataset NSFRAA Wikipedia
orgSize 862 1466
Gzip 147 165
basicZwift 376 526
Zwift+Gzip 132 123


==> figures/evaluation/fusion/data_invertedIdx.txt <==
iterm	preorder postorder	
"dataset A"	2.689393939	2.504900039
"dataset B"	2.993918603	2.838976785
"dataset C"	4.817292846	4.493518963
"dataset D"	1.436931111	2.783602445
"dataset E"	3.49216789	2.107364121


==> figures/evaluation/fusion/data_termVec.txt <==
iterm	preorder postorder	
"dataset A"	3.925233645	3.59828653
"dataset B"	3.507771282	3.341029472
"dataset C"	3.436207445	3.289674079
"dataset D"	0.99274347	1.879008439
"dataset E"	3.315617315	2.058505974


==> figures/evaluation/fusion2/data_invertedIdx.txt <==
iterm	preorder postorder	
"dataset A"	2.689393939	2.504900039
"dataset B"	2.993918603	2.838976785
"dataset C"	4.817292846	4.493518963
"dataset D"	1.16409706      1.914410478
"dataset E"	1.64148541      1.254113987





==> figures/evaluation/fusion2/data_termVec.txt <==
iterm	preorder postorder	
"dataset A"	3.925233645	3.59828653
"dataset B"	3.507771282	3.341029472
"dataset C"	3.436207445	3.289674079
"dataset D"	0.9	1.311699952
"dataset E"	1.619132008     1.247192071





==> figures/evaluation/invertedIndex/data.txt <==
iterm	preorder postorder	
"dataset A"	2.689393939	2.504900039
"dataset B"	2.993918603	2.838976785
"dataset C"	4.817292846	4.493518963
"dataset D"	1.436931111	2.783602445
"dataset E"	3.49216789	2.107364121


==> figures/evaluation/parallelPerformance/data.txt <==
dataset basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA basicZwift-Wikipedia  Zwift+-Wikipedia  Gzip-Wikipedia
wordCount 2.668709289 1.339250815 0.605338359 1.424197404 0.992305406 0.554839017
sort  2.14175609  1.273971487 0.64207972  1.20589605  0.993794517 0.682756032
invertedIndex 1.331615523 0.922512385 0.631428865 1.222624293 0.897050612 0.562004525
termVector  1.327914098 0.908821421 0.621634366 1.212146892 0.887721681 0.558178918
sequenceCount 1.013114554 0.936143095 0.875467153 1.207833961 1.134862189 0.877374689
rankedInvertedIndex 1.089931288 1.062661293 0.960368185 1.153731919 1.104662813 0.90819946
avg 1.595506807 1.073893416 0.722719442 1.23773842  1.00173287  0.690558773



==> figures/evaluation/parallelPerformance/old/data.txt <==
dataset NSFRAA  Wikipedia
 wordCount  2.668709289 1.424197404
 sort 2.14175609  1.20589605
 invertedIndex  1.331615523 1.222624293
 termVector 1.327914098 1.212146892
 sequenceCount  1.013114554 1.207833961
 rankedInvertedIndex  1.089931288 1.81346563
avg 0 1.471600423


==> figures/evaluation/parallelPerformance/old2/data.txt <==
dataset basicZwift-NSFRAA  Zwift+Gzip-NSFRAA basicZwift-Wikipedia Zwift+Gzip-Wikipedia
wordCount 4.408624114 2.212400378 2.566865991 1.788456427
sort  3.335654472 1.984132884 1.766218083 1.455563144
invertedIndex 2.10889238  1.460991785 2.175470551 1.596162615
termVector  2.136165841 1.461987095 2.171609949 1.590389125
sequenceCount 1.157227373 1.069306931 1.37664555  1.293474958
rankedInvertedIndex 1.134909824 1.10651447  1.270350809 1.216321812
avg 2.380245667 1.549222257 1.887860156 1.490061347



==> figures/evaluation/parallelPerformanceJournal/data.txt <==
s	gzip	CD	gzip	CD
 wordCount	1.424564047	3.151706037	1.286122064	2.300173271
 sort	1.368552974	2.71539096	1.208836847	1.759538361
 InvertedIndex	2.251313609	3.289150687	1.342936328	2.143544761
 TermVector	1.637747725	2.394366038	1.383976004	2.201060385
 sequenceCount	1.990622819	2.128586777	2.285923671	2.956785025
 RankedInvertedIndex	1.507316258	1.667867251	2.078237931	2.527806126
AVG	1.696686239	2.557844625	1.597672141	2.314817988


==> figures/evaluation/parallelPerformanceJournal/log.txt <==
res20170109.xlsx


==> figures/evaluation/sequentialPerformance/data.txt <==
dataset basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA basicZwift-Wikipedia  Zwift+-Wikipedia  Gzip-Wikipedia
wordCount 3.004123562 2.036917459 0.783060649 2.829895464 2.060967119 0.74287221
sort  2.419554431 1.777735956 0.792687041 1.96729257  1.643993632 0.7921185
invertedIndex 2.403061081 1.962550916 0.859317806 1.950889978 1.570312857 0.75406387
termVector  1.632712623 1.343565902 0.812329187 2.073781498 1.656152454 0.758011947
sequenceCount 1.028567711 0.99214374  0.941123555 1.580256676 1.530827673 0.949087475
rankedInvertedIndex 1.046251663 1.030084513 0.974380643 1.693949717 1.647008343 0.957696354
avg 1.922378512 1.523833081 0.860483147 2.016010984 1.684877013 0.825641726
            



==> figures/evaluation/sequentialPerformance/old/data.txt <==

dataset NSFRAA  Wikipedia
 wordCount  3.004123562 2.829895464
 sort 2.419554431 1.96729257
 invertedIndex  2.403061081 1.950889978
 termVector 1.632712623 2.073781498
 sequenceCount  1.028567711 1.580256676
 rankedInvertedIndex 1.046251663 1.693949717
avg 0 1.969194748



==> figures/evaluation/sequentialPerformance/old2/data.txt <==
dataset basicZwift-NSFRAA  Zwift+Gzip-NSFRAA basicZwift-Wikipedia Zwift+Gzip-Wikipedia
wordCount 3.836386832 2.601225668 3.809397396 2.774322541
sort  3.052345135 2.242670644 2.483583667 2.075439004
invertedIndex 2.796475373 2.28384761  2.587168084 2.082466643
termVector  2.009915007 1.653967289 2.735816376 2.184863261
sequenceCount 1.09291464  1.054211995 1.665027427 1.612946872
rankedInvertedIndex 1.073760723 1.05716849  1.768775364 1.719760482
avg 2.310299618 1.815515283 2.508294719 2.074966467



==> figures/evaluation/sequentialPerformance/shan/data.txt <==
dataset basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA basicZwift-Wikipedia  Zwift+-Wikipedia  Gzip-Wikipedia
wordCount 3.004123562 2.036917459 0.783060649 2.829895464 2.060967119 0.74287221
sort  2.419554431 1.777735956 0.792687041 1.96729257  1.643993632 0.7921185
invertedIndex 2.403061081 1.962550916 0.859317806 1.950889978 1.570312857 0.75406387
termVector  1.632712623 1.343565902 0.812329187 2.073781498 1.656152454 0.758011947
sequenceCount 1.028567711 0.99214374  0.941123555 1.580256676 1.530827673 0.949087475
rankedInvertedIndex 1.046251663 1.030084513 0.974380643 1.693949717 1.647008343 0.957696354
avg 1.922378512 1.523833081 0.860483147 2.016010984 1.684877013 0.825641726
            



==> figures/evaluation/shan/complexAnalysis/data.txt <==
name   sumRatio  numRatio
wordCount 99.5627 29.7102
sort  99.5627 29.7102
invertedIndex 92.0676 20.8169
termVector  92.0676 20.8169
sequenceCount 2.6223  1.19125
rankedInvertedIndex 2.6223  1.19125
#rankedInvertedIndex 80.3208 8.36537



==> figures/evaluation/singleNode/data.txt <==
speedUp SingleThread MultiThread
wordCount  3.004123562 6.280367412
sort 2.419554431 4.565019849
invertedIndex  2.534710035 5.007879712
termVector 2.027623004 4.018880898
sequenceCount  1.028567711 2.303603216
rankedInvertedIndex  1.014022383 1.662033871
avg 2.004766854 3.972964159


==> figures/evaluation/singleNode/v0/data.txt <==
speedUp SingleThread MultiThread
 wordCount  1.653130486 3.291168314
 sort 1.645516294 3.982346157
 TermVector 1.507037785 2.970123174
 InvertedIndex  1.034569106 3.166474845
 RankedInvertedIndex  1.065997592 #VALUE!
 sequenceCount  1.052409552 2.721305123



==> figures/evaluation/singleNode/v1/data.txt <==
speedUp SingleThread MultiThread
wordCount  3.004123562 6.280367412
sort 2.419554431 4.565019849
invertedIndex  2.534710035 5.007879712
termVector 2.027623004 4.018880898
sequenceCount  1.028567711 2.303603216
rankedInvertedIndex  1.090197058 1.869774321
avg 2.017462633 4.007587568



==> figures/evaluation/singleNodeInit/data.txt <==
s SingleThreadInitialization SingleThreadComputation
wordCount  3.12475709  1.23740657
sort 2.473235311 1.313434565
invertedIndex  3.503167642 1.910422812
termVector 3.305366802 1.140101739
sequenceCount  3.399931329 0.863907516
rankedInvertedIndex  3.575943891 0.946320764
avg 3.230400344 1.235265661




==> figures/evaluation/singleNodeInit/v0/data.txt <==
s SingleThreadInitialization SingleThreadComputation
wordCount  3.12475709  1.23740657
sort 2.473235311 1.313434565
invertedIndex  3.503167642 1.910422812
termVector 3.305366802 1.140101739
sequenceCount  3.399931329 0.863907516
rankedInvertedIndex  1.260966106 0.883171061
avg 2.844570713 1.224740711



==> figures/evaluation/sparkAnalysis/data.txt <==
s Initialization(Spark) Computation(Spark)
wordCount  3.75  2.129032258
sort 4.142857143 1.945945946
invertedIndex  1 3.384615385
termVector 1.285714286 7.525423729
sequenceCount  4.5 1.076923077
rankedInvertedIndex  1.052631579 0.739130435
avg 2.621867168 2.800178472



==> figures/evaluation/sparkPerformance/data.txt <==
dataset basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA basicZwift-Wikipedia  Zwift+-Wikipedia  Gzip-Wikipedia
wordCount 2.117647059 1.984072308 0.94721886  1.714285714 1.635322976 0.931143852
sort  1.674418605 1.589790015 0.94721886  1.333333333 1.294442527 0.944145902
invertedIndex 3.5 3.407155026 0.986537455 3.642857143 3.475061325 0.966371229
termVector  7.527272727 7.22651818  0.990402189 7.636363636 7.058032713 0.972601206
sequenceCount 1.051282051 1.041097977 0.98395277  1.444444444 1.420730523 0.970555664
rankedInvertedIndex 0.931818182 0.927795975 0.991911486 1.204081633 1.193108283 0.980340571
avg 2.800406437 2.69607158  0.97454027  2.829227651 2.679449724 0.960859737



==> figures/evaluation/sparkPerformance/old/data.txt <==
name  NSFRAA Wikipedia
 wordCount  2.117647059 1.714285714
 sort 1.674418605 1.333333333
 invertedIndex  3.5 3.642857143
 termVector 7.527272727 7.636363636
 sequenceCount  1.051282051 1.11627907
 rankedInvertedIndex  0.931818182 1.160714286
avg 0 2.783855984



==> figures/evaluation/sparkPerformance/old2/data.txt <==
name  NSFRAA Wikipedia
 wordCount  2.117647059 1.714285714
 sort 1.674418605 1.333333333
 invertedIndex  3.5 3.642857143
 termVector 7.527272727 7.636363636
 sequenceCount  1.051282051 1.444444444
 rankedInvertedIndex  0.931818182 1.204081633
avg 0 2.814817044




==> figures/evaluation/sparkPerformance/old3/data.txt <==
name  basicZwift-NSFRAA  Zwift+Gzip-NSFRAA basicZwift-Wikipedia Zwift+Gzip-Wikipedia
wordCount 2.235647059 2.094629226 1.841053571 1.756251703
sort  1.674418605 1.589790015 1.333333333 1.294442527
invertedIndex 3.5 3.407155026 3.642857143 3.475061325
termVector  7.527272727 7.22651818  7.636363636 7.058032713
sequenceCount 1.051282051 1.041097977 1.444444444 1.420730523
rankedInvertedIndex 0.931818182 0.927795975 1.204081633 1.193108283
avg 2.820073104 2.714497733 2.850355627 2.699604512



==> figures/evaluation/sparkPerformance/test/data.txt <==
dataset basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA basicZwift-Wikipedia  Zwift+-Wikipedia  Gzip-Wikipedia
wordCount 2.117647059 1.984072308 0.94721886  1.714285714 1.635322976 0.931143852
sort  1.674418605 1.589790015 0.94721886  1.333333333 1.294442527 0.944145902
invertedIndex 1.615384615 1.569330793 0.96914131  1.625 1.53834017  0.916579513
termVector  1.444444444 1.385705911 0.95108033  2.0625  1.901798064 0.902885128
sequenceCount 1.051282051 1.041097977 0.98395277  1.444444444 1.420730523 0.970555664
rankedInvertedIndex 0.931818182 0.927795975 0.991911486 1.204081633 1.193108283 0.980340571
avg 1.472499159 1.41629883  0.965087269 1.563940854 1.497290424 0.940941772



==> figures/evaluation/termVector/data.txt <==
iterm	preorder postorder	
"dataset A"	3.925233645	3.59828653
"dataset B"	3.507771282	3.341029472
"dataset C"	3.436207445	3.289674079
"dataset D"	0.99274347	1.879008439
"dataset E"	3.315617315	2.058505974


==> figures/evaluation/wordCountDetail/data.txt <==
name  NSFRAA  Wikipedia
wordCountV1 1.614687524 1.761768097
wordCountV2 1.624394735 1.783464348
wordCountV3 3.004123562 2.829895464



==> figures/evaluation/zwiftPerformanceRes/large/data.txt <==
dataset Gzip  basicCompressDirect  CompressDirect+  Gzip  basicCompressDirect  CompressDirect+  Gzip  basicCompressDirect  CompressDirect+
 wordCount  0.841261893 2.333333333 2.04379562  0.924194081 2 1.906274821 0.940868997 2.571428571 2.466457322
 sort 0.912358308 1.358024691 1.303317536 0.949297226 1.869565217 1.815239569 0.945168131 2.294117647 2.216433815
 invertedIndex  0.870453617 3.086956522 2.689393939 0.93303528  3.2 2.993918603 0.945168131 5.2 4.817292846
 termVector 0.888262249 4.666666667 3.925233645 0.946955116 3.727272727 3.507771282 0.952129066 3.6 3.436207445
 sequenceCount  0.961368717 1.333628332 1.311021757 0.983598479 1.307563061 1.299073923 0.965514618 1.374938478 1.357383583
 rankedInvertedIndex  0.97171104  1.221362088 1.207546511 0.987785485 1.211282942 1.205869664 0.975958348 1.231642506 1.221879528
avg 0.907569304 2.333328606 2.080051501 0.954144278 2.219280658 2.121357977 0.954134548 2.7120212 2.585942423



==> figures/evaluation/zwiftPerformanceRes/large/old/data.txt <==
Benchmark 50GB  150GB 300GB
wordCount  2.333333333 2 2.571428571
sort 1.358024691 1.869565217 2.294117647
invertedIndex  3.086956522 3.2 5.2
termVector 4.666666667 3.727272727 3.6
sequenceCount  1.333628332 1.307563061 1.374938478
rankedInvertedIndex  1.221362088 1.211282942 1.231642506
avg 2.333328606 2.219280658 2.7120212


==> figures/evaluation/zwiftPerformanceRes/parallel/data.txt <==
dataset basicCompressDirect-NSFRAA CompressDirect+-NSFRAA Gzip-NSFRAA basicCompressDirect CompressDirect+ Gzip
wordCount 2.668709289 1.339250815 0.605338359 1.424197404 0.992305406 0.554839017
sort  2.14175609  1.273971487 0.64207972  1.20589605  0.993794517 0.682756032
invertedIndex 1.331615523 0.922512385 0.631428865 1.222624293 0.897050612 0.562004525
termVector  1.327914098 0.908821421 0.621634366 1.212146892 0.887721681 0.558178918
sequenceCount 1.013114554 0.936143095 0.875467153 1.207833961 1.134862189 0.877374689
rankedInvertedIndex 1.089931288 1.062661293 0.960368185 1.153731919 1.104662813 0.90819946
avg 1.595506807 1.073893416 0.722719442 1.23773842  1.00173287  0.690558773



==> figures/evaluation/zwiftPerformanceRes/parallel2/data.txt <==
#nsfraa wikipedia
dataset gzip gzipIdeal CD  gzip gzipIdeal CD
wordCount 0.85985102  2.173543093 1.339250815 0.724237622 2.318948301 0.992305406
sort  0.87768591  1.857485741 1.273971487 0.819328475 1.491186461 0.993794517
invertedIndex 0.872655619 1.9357099 0.922512385 0.730003294 2.234536101 0.897050612
termVector  0.867930739 2.016365861 0.908821421 0.726932083 2.278553082 0.887721681
sequenceCount 0.965659388 1.133530799 0.936143095 0.937797488 1.109975241 1.134862189
rankedInvertedIndex 0.989788522 1.035384404 1.062661293 0.954225979 1.07718653  1.104662813
avg 0.9055952 1.6920033 1.073893416 0.815420823 1.751730953 1.00173287



==> figures/evaluation/zwiftPerformanceRes/sequential/data.txt <==
dataset Gzip  basicCompressDirect  CompressDirect+  Gzip2 basicCompressDirect2 CompressDirect+2
 wordCount  1.480311701 2.829895464 6.347134978 2.781157421 3.004123562 4.226425403
 sort 1.326285522 1.96729257  2.779006796 2.528998512 2.419554431 3.10155373
 invertedIndex  1.44037823  2.123725324 3.49216789  1.608904954 2.403061081 2.783602445
 termVector 1.427068845 2.073781498 3.315617315 2.146246793 1.632712623 1.879008439
 sequenceCount  1.052949393 1.580322856 1.659934017 1.169071227 1.028567711 1.05209253
 rankedInvertedIndex  1.043196772 1.694019121 1.768903517 1.064715285 1.014022383 1.056370427
avg 1.295031744 2.044839472 3.227127419 1.883182365 1.917006965 2.349842162
            



==> figures/evaluation/zwiftPerformanceRes/sequential/old0/data.txt <==
dataset basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA basicZwift  Zwift+  Gzip
wordCount 3.004123562 2.036917459 0.783060649 2.829895464 2.060967119 0.74287221
sort  2.419554431 1.777735956 0.792687041 1.96729257  1.643993632 0.7921185
invertedIndex 2.403061081 1.962550916 0.859317806 1.950889978 1.570312857 0.75406387
termVector  1.632712623 1.343565902 0.812329187 2.073781498 1.656152454 0.758011947
sequenceCount 1.028567711 0.99214374  0.941123555 1.580256676 1.530827673 0.949087475
rankedInvertedIndex 1.046251663 1.030084513 0.974380643 1.693949717 1.647008343 0.957696354
avg 1.922378512 1.523833081 0.860483147 2.016010984 1.684877013 0.825641726
            



==> figures/evaluation/zwiftPerformanceRes/sequential/old1/data.txt <==
dataset basicZwift  Zwift+  Gzip basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA 
wordCount 3.004123562 2.036917459 0.783060649 2.829895464 2.060967119 0.74287221
sort  2.419554431 1.777735956 0.792687041 1.96729257  1.643993632 0.7921185
invertedIndex 2.403061081 1.962550916 0.859317806 1.950889978 1.570312857 0.75406387
termVector  1.632712623 1.343565902 0.812329187 2.073781498 1.656152454 0.758011947
sequenceCount 1.028567711 0.99214374  0.941123555 1.580256676 1.530827673 0.949087475
rankedInvertedIndex 1.046251663 1.030084513 0.974380643 1.693949717 1.647008343 0.957696354
avg 1.922378512 1.523833081 0.860483147 2.016010984 1.684877013 0.825641726
            



==> figures/evaluation/zwiftPerformanceRes/sequential2/data.txt <==
#dataset GzipSpeedup GzipIdealSpeedup  CD+Speedup  GzipSpeedup GzipIdealSpeedup  CD+Speedup
dataset gzip gzipIdeal CD   gzip gzIdlwiki CD 
wordCount 0.783060649 2.781157421 1.950760751 0.603481921 1.480311701 1.999290154
sort  0.792687041 2.528998512 1.715318586 0.667474892 1.326285522 1.613881694
invertedIndex 0.859317806 1.608904954 1.914410478 0.617617711 1.44037823  1.64148541
termVector  0.812329187 2.146246793 1.311699952 0.622660096 1.427068845 1.619132008
sequenceCount 0.941123555 1.169071227 0.987347419 0.907579773 1.052949393 1.525472167
rankedInvertedIndex 0.974380643 1.064715285 0.996779907 0.922635133 1.043196772 1.64190797
AVG 0.860483147 1.883182365 1.479386182 0.723574921 1.295031744 1.673528234



==> figures/evaluation/zwiftPerformanceRes/sequential2/old/data.txt <==
#dataset GzipSpeedup GzipIdealSpeedup  CD+Speedup  GzipSpeedup GzipIdealSpeedup  CD+Speedup
dataset gzip gzipIdeal CD   gzip gzIdlwiki CD 
wordCount 0.783060649 2.781157421 1.950760751 0.603481921 1.480311701 1.999290154
sort  0.792687041 2.528998512 1.715318586 0.667474892 1.326285522 1.613881694
invertedIndex 0.859317806 1.608904954 1.914410478 0.617617711 1.44037823  1.64148541
termVector  0.812329187 2.146246793 1.311699952 0.622660096 1.427068845 1.619132008
sequenceCount 0.941123555 1.169071227 0.987347419 0.907579773 1.052949393 1.525472167
rankedInvertedIndex 0.974380643 1.064715285 0.996779907 0.922635133 1.043196772 1.64190797
avg 0.860483147 1.883182365 1.479386182 0.723574921 1.295031744 1.673528234



==> figures/evaluation/zwiftPerformanceRes/sequential2/old2/data.txt <==
#dataset GzipSpeedup GzipIdealSpeedup  CD+Speedup  GzipSpeedup GzipIdealSpeedup  CD+Speedup
dataset gzip gzipIdeal CD   gzip gzIdlwiki CD 
wordCount 0.783060649 2.781157421 1.950760751 0.603481921 1.480311701 1.999290154
sort  0.792687041 2.528998512 1.715318586 0.667474892 1.326285522 1.613881694
invertedIndex 0.859317806 1.608904954 1.914410478 0.617617711 1.44037823  1.64148541
termVector  0.812329187 2.146246793 1.311699952 0.622660096 1.427068845 1.619132008
sequenceCount 0.941123555 1.169071227 0.987347419 0.907579773 1.052949393 1.525472167
rankedInvertedIndex 0.974380643 1.064715285 0.996779907 0.922635133 1.043196772 1.64190797
avg 0.860483147 1.883182365 1.479386182 0.723574921 1.295031744 1.673528234



==> figures/evaluation/zwiftPerformanceRes/spark/data.txt <==
dataset  basicCompressDirect-NSFRAA CompressDirect+-NSFRAA Gzip-NSFRAA basicCompressDirect CompressDirect+ Gzip 
wordCount 2.117647059 1.984072308 0.94721886  1.714285714 1.635322976 0.931143852
sort  1.674418605 1.589790015 0.94721886  1.333333333 1.294442527 0.944145902
invertedIndex 1.615384615 1.569330793 0.96914131  1.625 1.53834017  0.916579513
termVector  1.444444444 1.385705911 0.95108033  2.0625  1.901798064 0.902885128
sequenceCount 1.051282051 1.041097977 0.98395277  1.444444444 1.420730523 0.970555664
rankedInvertedIndex 1.078651685 1.074047762 0.993082902 1.204081633 1.193108283 0.980340571
avg 1.49697141  1.440674128 0.965282505 1.563940854 1.497290424 0.940941772



==> figures/evaluation/zwiftPerformanceRes/spark/old0/data.txt <==
dataset  basicZwift Zwift+ Gzip basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA
wordCount 2.117647059 1.984072308 0.94721886  1.714285714 1.635322976 0.931143852
sort  1.674418605 1.589790015 0.94721886  1.333333333 1.294442527 0.944145902
invertedIndex 1.615384615 1.569330793 0.96914131  1.625 1.53834017  0.916579513
termVector  1.444444444 1.385705911 0.95108033  2.0625  1.901798064 0.902885128
sequenceCount 1.051282051 1.041097977 0.98395277  1.444444444 1.420730523 0.970555664
rankedInvertedIndex 0.931818182 0.927795975 0.991911486 1.204081633 1.193108283 0.980340571
avg 1.472499159 1.41629883  0.965087269 1.563940854 1.497290424 0.940941772



==> figures/evaluation/zwiftPerformanceRes/spark/old1/data.txt <==
dataset  basicZwift Zwift+ Gzip basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA
wordCount 2.117647059 1.984072308 0.94721886  1.714285714 1.635322976 0.931143852
sort  1.674418605 1.589790015 0.94721886  1.333333333 1.294442527 0.944145902
invertedIndex 1.615384615 1.569330793 0.96914131  1.625 1.53834017  0.916579513
termVector  1.444444444 1.385705911 0.95108033  2.0625  1.901798064 0.902885128
sequenceCount 1.051282051 1.041097977 0.98395277  1.444444444 1.420730523 0.970555664
rankedInvertedIndex 1.078651685 1.074047762 0.993082902 1.204081633 1.193108283 0.980340571
avg 1.49697141  1.440674128 0.965282505 1.563940854 1.497290424 0.940941772



==> figures/evaluation/zwiftPerformanceRes/spark/submit/data.txt <==
dataset  basicZwift Zwift+ Gzip basicZwift-NSFRAA Zwift+-NSFRAA Gzip-NSFRAA
wordCount 2.117647059 1.984072308 0.94721886  1.714285714 1.635322976 0.931143852
sort  1.674418605 1.589790015 0.94721886  1.333333333 1.294442527 0.944145902
invertedIndex 1.615384615 1.569330793 0.96914131  1.625 1.53834017  0.916579513
termVector  1.444444444 1.385705911 0.95108033  2.0625  1.901798064 0.902885128
sequenceCount 1.051282051 1.041097977 0.98395277  1.444444444 1.420730523 0.970555664
rankedInvertedIndex 1.078651685 1.074047762 0.993082902 1.204081633 1.193108283 0.980340571
avg 1.49697141  1.440674128 0.965282505 1.563940854 1.497290424 0.940941772



==> figures/minor/anotherBL/data.txt <==
dataset	Original+Index	CD+Index	Original+Index	CD+Index	Original+Index	CD+Index	Original+Index	CD+Index	Original+Index	CD+Index
wordCount	2.5	2.5	12.23597961	12.23597961	16.77669903	16.77669903	1.630726727	1.630726727	3.230063282	3.230063282
sort	1.303317536	1.303317536	7.302575715	7.302575715	7.227799228	7.227799228	1.624562958	1.624562958	2.252868377	2.252868377
invertedIndex	3.034188034	3.034188034	11.9032858	11.9032858	11.48466258	11.48466258	3.000657468	3.000657468	3.412337889	3.412337889
termVector	2.372881356	2.372881356	4.367122315	4.367122315	4.055576418	4.055576418	1.769557502	1.769557502	3.378603545	3.378603545
sequenceCount	1.311021757	1.311021757	1.299073923	1.299073923	1.357383583	1.357383583	0.987347419	0.987347419	1.525472167	1.525472167
rankedInvertedIndex	1.207546511	1.207546511	1.205869664	1.205869664	1.221879528	1.221879528	0.996779907	0.996779907	1.64190797	1.64190797
AVG	1.954825866	1.954825866	6.385651171	6.385651171	7.020666727	7.020666727	1.668271997	1.668271997	2.573542205	2.573542205


==> figures/minor/anotherBL/old/data.txt <==
dataset	CD	newMethod	CD	newMethod	CD	newMethod	CD	newMethod	CD	newMethod
wordCount	2.04379562	2.5	1.906274821	12.23597961	2.466457322	16.77669903	1.950760751	1.630726727	1.999290154	3.230063282
sort	1.303317536	1.303317536	1.815239569	7.302575715	2.216433815	7.227799228	1.715318586	1.624562958	1.613881694	2.252868377
invertedIndex	2.689393939	3.034188034	2.993918603	11.9032858	4.817292846	11.48466258	1.914410478	3.000657468	1.64148541	3.412337889
termVector	3.925233645	2.372881356	3.507771282	4.367122315	3.436207445	4.055576418	1.311699952	1.769557502	1.619132008	3.378603545
avg	2.490435185	2.302596731	2.555801069	8.95224086	3.234097857	9.886184313	1.723047441	2.006376164	1.718447316	3.068468273




==> figures/randomAccess/latencyLarge/data.txt <==
latency	Succinct	CD	Succinct	CD	Succinct	CD
search	10025.53757	3866.847023	9887.456713	4972.353646	9875.929315	3726.00562
count	37.61781467	16.22740468	45.72011032	15.52934003	48.0520121	15.20686189
extract	45.16001609	7.676599161	53.09944111	7.487788793	48.10667845	7.439547716


==> figures/randomAccess/latencyLarge/v1/data.txt <==
p	50GB	150GB	300GB
search	3866.847023 0 0	 0 0 0 0 0 0	
count	747.2192777	0 0	 0 0 0 0 0 0
extract	33598.15195 0 0		 0 0 0 0 0 0


==> figures/randomAccess/latencySmall/data.txt <==
latency Succinct	CD	Succinct	CD
search	21370.38281	18.2381	18377.27344	4379.01
count	8.767544	4.30085	21.089025	16.794
extract	47.974823	0.789704	45.83287	1.79946


==> figures/randomAccess/latencySmall/v1/data.txt <==
p	dNSFRAA Ewiki4GB a
search	311.502	13712.8 0 0	 0 0 0 0 0 0	
count	323.535	3762.47 0 0	 0 0 0 0 0 0	
extract	828.151	62871 0 0	 0 0 0 0 0 0	


==> figures/randomAccess/throughputLarge/data.txt <==
throughput	Succinct	CD	Succinct	CD	Succinct	CD
search	1452.380952	3027.777778	1576.576577	2319.81982	1625	2191.489362
count	329729.7297	605555.5556	291666.6667	503267.9739	285365.8537	240654.2056
extract	283720.9302	1211111.111	265151.5152	887931.0345	272093.0233	682119.2053


==> figures/randomAccess/throughputLarge/v0/data.txt <==
p	50GB	150GB	300GB
search	3027.777778 0 0	 0 0 0 0 0 0	
count	13974.35897 0 0	 0 0 0 0 0 0
extract	275.2525253 0 0		 0 0 0 0 0 0


==> figures/randomAccess/throughputSmall/data.txt <==
throughput	Succinct	CD	Succinct	CD
search	46.793733	54830.4	54.415034	228.362
count	114057.0263	232512	47418.02954	59545.2
extract	20844.26576	124843	21818.40124	555721


==> figures/randomAccess/throughputSmall/v0/data.txt <==
p	dNSFRAA Ewiki4GB a
search	3210.25	72.9248 0 0	 0 0 0 0 0 0	
count	3090.86	265.783 0 0	 0 0 0 0 0 0	
extract	1207.51	15.9056 0 0	 0 0 0 0 0 0	



